Financial market geometry: The tube oscillator

Based on geometrical considerations, we propose a new oscillator for technical market analysis, the tube oscillator. This oscillator measures the trending behavior of a fixed market instrument based on its past history. It is shown in an empirical analysis of the German DAX and the Forex EUR/USD exchange rate that a simple trading strategy based on this oscillator and fixed threshold leads to consistent positive monthly returns of average magnitude of 2% or more. The oscillator is derived from a broader understanding of the geometric behavior of prices throughout a fixed period, which we term financial market geometry. The remarkable profit results of the presented technique show that 1) prices of financial market instruments have a strong underlying deterministic component which can be detected and quantified with a matching approach and 2) financial market geometry is capable of providing such detectors.

==> EURUSD_600_OSC50_IN04_OUT01_R7.csv <==
Month;Profit;TotalBalance;Return;RF_monthly
2019-01;143.13;10143.13;1.431 \%;0.2 \%
2019-02;300.06;10443.19;2.958 \%;0.202 \%
2019-03;61.79;10504.98;0.592 \%;0.205 \%
2019-04;-31.69;10473.3;-0.302 \%;0.202 \%
2019-05;260.87;10734.17;2.491 \%;0.2 \%
2019-06;258.53;10992.7;2.408 \%;0.185 \%
2019-07;15.37;11008.07;0.14 \%;0.18 \%
2019-08;194.37;11202.44;1.766 \%;0.172 \%
2019-09;434.55;11636.99;3.879 \%;0.166 \%
2019-10;190.07;11827.07;1.633 \%;0.144 \%
2019-11;95.11;11922.17;0.804 \%;0.132 \%
2019-12;193.33;12115.5;1.622 \%;0.129 \%
2020-01;107.61;12223.11;0.888 \%;0.128 \%
2020-02;345.68;12568.78;2.828 \%;0.131 \%
2020-03;1699.79;14268.57;13.524 \%;0.031 \%
2020-04;409.69;14678.27;2.871 \%;0.01 \%
2020-05;321.08;14999.35;2.187 \%;0.008 \%
2020-06;1055.94;16055.29;7.04 \%;0.011 \%
2020-07;749.46;16804.75;4.668 \%;0.009 \%
2020-08;1012.88;17817.64;6.027 \%;0.007 \%
2020-09;97.07;17914.71;0.545 \%;0.007 \%
2020-10;234.33;18149.03;1.308 \%;0.007 \%
2020-11;403.35;18552.38;2.222 \%;0.007 \%
2020-12;777.29;19329.67;4.19 \%;0.006 \%
2021-01;439.77;19769.44;2.275 \%;0.006 \%
2021-02;246.27;20015.72;1.246 \%;0.003 \%
2021-03;446;20461.71;2.228 \%;0.002 \%
2021-04;398.69;20860.4;1.948 \%;0.001 \%
2021-05;674.86;21535.26;3.235 \%;0.001 \%
2021-06;861.27;22396.52;3.999 \%;0.002 \%
2021-07;353.95;22750.48;1.58 \%;0.004 \%
2021-08;397;23147.47;1.745 \%;0.003 \%
2021-09;286.25;23433.73;1.237 \%;0.004 \%
2021-10;329.74;23763.47;1.407 \%;0.005 \%
2021-11;600.99;24364.45;2.529 \%;0.006 \%
2021-12;842.84;25207.29;3.459 \%;0.003 \%
2022-01;703.92;25911.21;2.793 \%;0.004 \%
2022-02;1429.13;27340.34;5.515 \%;0.003 \%
2022-03;2392.45;29732.8;8.751 \%;0.015 \%
2022-04;1420.51;31153.31;4.778 \%;0.026 \%
2022-05;2486.44;33639.75;7.981 \%;0.049 \%
2022-06;3198.63;36838.38;9.508 \%;0.088 \%
2022-07;4081.38;40919.76;11.079 \%;0.152 \%
2022-08;2147.39;43067.15;5.248 \%;0.19 \%
2022-09;3205.8;46272.95;7.444 \%;0.217 \%
2022-10;4007.26;50280.21;8.66 \%;0.276 \%
2022-11;4810.5;55090.71;9.567 \%;0.323 \%
2022-12;3430.12;58520.83;6.226 \%;0.325 \%
2023-01;1699.22;60220.05;2.904 \%;0.375 \%
2023-02;3643.03;63863.08;6.05 \%;0.387 \%
2023-03;1341.73;65204.81;2.101 \%;0.375 \%
2023-04;4367.85;69572.66;6.699 \%;0.348 \%
2023-05;4061.35;73634.01;5.838 \%;0.46 \%
2023-06;3273.51;76907.52;4.446 \%;0.433 \%
2023-07;2781.55;79689.07;3.617 \%;0.448 \%
2023-08;3351.48;83040.56;4.206 \%;0.461 \%
2023-09;4597.49;87638.05;5.536 \%;0.461 \%
2023-10;6088.14;93726.19;6.947 \%;0.465 \%
2023-11;4292.89;98019.07;4.58 \%;0.461 \%
2023-12;6028.46;104047.53;6.15 \%;0.462 \%
2024-01;5259.95;109307.49;5.055 \%;0.462 \%
2024-02;3266.12;112573.61;2.988 \%;0.458 \%
2024-03;2550.75;115124.36;2.266 \%;0.459 \%
2024-04;5434.72;120559.08;4.721 \%;0.457 \%
2024-05;3671.04;124230.12;3.045 \%;0.459 \%

